Dense Subgraph Discovery Meets Strong Triadic Closure

Finding dense subgraphs is a core problem with numerous graph mining applications such as community detection in social networks and anomaly detection. However, in many real-world networks connections are not equal. One way to label edges as either strong or weak is to use strong triadic closure~(STC). Here, if one node connects strongly with two other nodes, then those two nodes should be connected at least with a weak edge. STC-labelings are not unique and finding the maximum number of strong edges is NP-hard. In this paper, we apply STC to dense subgraph discovery. More formally, our score for a given subgraph is the ratio between the sum of the number of strong edges and weak edges, weighted by a user parameter $\lambda$, and the number of nodes of the subgraph. Our goal is to find a subgraph and an STC-labeling maximizing the score. We show that for $\lambda = 1$, our problem is equivalent to finding the densest subgraph, while for $\lambda = 0$, our problem is equivalent to finding the largest clique, making our problem NP-hard. We propose an exact algorithm based on integer linear programming and four practical polynomial-time heuristics. We present an extensive experimental study that shows that our algorithms can find the ground truth in synthetic datasets and run efficiently in real-world datasets.

==> eps.csv <==
x,s1,s2,t1,t2
0.1,3.845454545,2.484615385,18.15084219,455.343586
0.2,3.7625,2.449411765,16.37250614,447.5146313
0.3,3.6390625,2.449411765,14.13504791,459.3447199
0.4,3.6390625,2.140048251,14.09233403,393.1813729
0.5,3.6390625,2.140048251,13.21696424,374.741617
0.6,3.6390625,2.140048251,13.20793867,375.4131229
0.7,3.6390625,2.140048251,14.27323818,419.6687291
0.8,3.6390625,2.140048251,14.97203684,377.08355
0.9,3.6390625,2.140048251,4.611079216,375.5920808

==> eu-lam.csv <==
x,y1,y2,y3,p1,p2,p3
1,27.56578947,27.56696429,27.56637168,0.2428703918,0.2472373479,0.2450344149
0.9,24.83766816,24.86849315,24.87174888,0.2483335353,0.2529010096,0.2483335353
0.8,22.11928251,22.17077626,22.1719457,0.2483335353,0.2529010096,0.2505964624
0.7,19.3840708,19.47305936,19.47465438,0.2450344149,0.2529010096,0.2552056665
0.6,16.67733333,16.77534247,16.7635514,0.2461111111,0.2529010096,0.2587424861
0.5,13.93925234,14.07727273,14.1042654,0.2586547321,0.2517227065,0.2622884225
0.4,11.24114833,11.40275229,11.37578475,0.2644920869,0.2537944447,0.2477275482
0.3,8.5,8.657399103,8.637837838,1,0.2477275482,0.2488687783
0.2,8,6.017605634,5.973818182,1,0.189444085,0.1955142668
0.1,8.5,3.385074627,3.380782918,1,0.1954553077,0.183375699

==> ip-real-results.csv <==
name,lam,eps,score-1,score-2,score-3,score-4,score-5,obj-LP,t-1,t-2,t-3,t-4,t-5,dis_r,LP-time,s1,s2,s3,s4,s5,w1,w2,w3,w4,w5,len-1,len-2,len-3,len-4,len-5,s_p-1,s_p-2,s_p-3,s_p-4,s_p-5,w_p-1,w_p-2,w_p-3,w_p-4,w_p-5
\dtname{Cora},0.8,0.01,2.298203593,2.579661017,2.331168831,2.653571429,2.689655172,2.83559322,69.00,18.14,1.10,2.41,49.64,,,75,21,79,39,52,386,164,350,137,130,167,59,154,56,58,16.26898048,11.35135135,18.41491841,22.15909091,28.57142857,83.73101952,88.64864865,81.58508159,77.84090909,71.42857143
\dtname{Cora},0.6,0.01,2.006666667,1.9875,1.838974359,2.142857143,2.294117647,2.549019608,61.22,17.51,0.92,2.80,729.47,,,59,9,109,33,39,2,38,416,120,65,30,16,195,49,34,96.72131148,19.14893617,20.76190476,21.56862745,37.5,3.278688525,80.85106383,79.23809524,78.43137255,62.5
\dtname{Cora},0.4,0.01,2,2,1.777777778,1.622222222,2.088888889,2.299115044,46.73,14.68,0.94,2.98,288.18,,,10,10,16,9,16,0,0,0,14,7,5,5,9,9,9,100,100,100,39.13043478,69.56521739,0,0,0,60.86956522,30.43478261
\dtname{Cora},0.2,0.01,2,2,1.777777778,1.32,2.02,2.143243243,42.34,15.48,0.88,2.79,286.82,,,10,10,16,6,20,0,0,0,3,1,5,5,9,5,10,100,100,100,66.66666667,95.23809524,0,0,0,33.33333333,4.761904762
\dtname{Citeseer},0.8,0.01,3.866666667,4,3.99047619,4.118181818,4.2,4.418604651,85.51,13.17,0.51,1.27,23.71,,,4,8,7,21,30,82,100,96,87,78,18,22,21,22,22,4.651162791,7.407407407,6.796116505,19.44444444,27.77777778,95.34883721,92.59259259,93.2038835,80.55555556,72.22222222
\dtname{Citeseer},0.6,0.01,2.990697674,3.114285714,3.076190476,3.345454545,3.495238095,3.930232558,78.88,15.44,0.52,1.28,23.59,,,35,9,7,22,29,156,94,96,86,74,43,21,21,22,21,18.32460733,8.737864078,6.796116505,20.37037037,28.15533981,81.67539267,91.26213592,93.2038835,79.62962963,71.84466019
\dtname{Citeseer},0.4,0.01,2.5,2.219047619,2.163636364,2.647619048,2.822222222,3.441860465,56.86,14.55,0.56,1.30,45.97,,,15,9,18,24,28,0,94,74,79,57,6,21,22,21,18,100,8.737864078,19.56521739,23.30097087,32.94117647,0,91.26213592,80.43478261,76.69902913,67.05882353
\dtname{Citeseer},0.2,0.01,2.5,1.5,1.5,1.892307692,2.5,2.959090909,50.06,15.05,0.68,1.29,74.81,,,15,6,6,18,30,0,0,0,33,0,6,4,4,13,12,100,100,100,35.29411765,100,0,0,0,64.70588235,0

==> lam_vs.csv <==
x,y1,y2,y3,y4,yn1,yn2,yn3,yn4,l1,l2,l3,l4,ln1,ln2,ln3,ln4
0.1,2,5,10,0,2,5,10,0,4.5,10,45,0,4.5,10,45,0
0.2,2,5,10,0,2,5,10,0,4.5,10,45,0,4.5,10,45,0
0.3,2,5,10,0,2,5,10,0,4.5,10,45,0,4.5,10,45,0
0.4,2,5,10,0,2,5,10,0,4.5,10,45,0,4.5,10,45,0
0.5,2.055555556,9,16,5,2,5,10,0,4.5,10,45,0,4.5,10,45,0
0.6,2.111111111,9,16,9,2,5,10,0,4.633333333,12,46,16,4.5,10,45,0
0.7,2.23,10,16,9,2.044444444,18,13,34,4.766666667,12,46,16,4.5,10,45,0
0.8,2.32,10,16,9,2.233333333,18,13,34,4.9,12,46,16,4.633333333,12,30,32
0.9,2.435714286,14,20,21,2.422222222,18,13,34,5.033333333,12,46,16,4.923809524,21,44,66
1,2.611111111,18,20,27,2.611111111,18,13,34,5.318181818,22,70,47,5.318181818,22,39,78

==> real-karate.csv <==
name,lam,isgrdy,score-1,score-2,score-3,len-1,len-2,len-3,s1,s2,s3,w1,w2,w3,s_p-1,s_p-2,s_p-3,w_p-1,w_p-2,w_p-3,t-1,t-2,t-3
\dtname{Karate},0.4,n,1.19,1.385714286,1.4,20,14,12,7,9,8,42,26,22,14.28571429,25.71428571,26.66666667,85.71428571,,73.33333333,0.16,0.20,0.12
\dtname{Karate},0.6,n,1.778947368,1.722222222,1.722222222,19,18,18,11,7,7,38,40,40,22.44897959,14.89361702,14.89361702,77.55102041,,85.10638298,0.18,0.21,0.12
\dtname{Karate},0.8,n,2.218181818,2.166666667,2.166666667,11,18,18,10,7,7,18,40,40,35.71428571,14.89361702,14.89361702,64.28571429,,85.10638298,0.16,0.19,0.11
\dtname{Karate},0.4,y,,1.96,1.96,,10,10,,16,16,,9,9,,64,64,,36,36,,0.17,0.12
\dtname{Karate},0.6,y,,2.14,2.14,,10,10,,16,16,,9,9,,64,64,,36,36,,0.16,0.10
\dtname{Karate},0.8,y,,2.311111111,2.32,,18,10,,20,16,,27,9,,42.55319149,64,,57.44680851,36,,0.22,0.13

==> real-results.csv <==
name,lam,score-1,score-2,score-3,score-4,score-5,obj-LP,t-1,t-2,t-3,t-4,t-5,dis_r,LP-time,s1,s2,s3,s4,s5,w1,w2,w3,w4,w5,s_p-1,s_p-2,s_p-3,s_p-4,s_p-5,w_p-1,w_p-2,w_p-3,w_p-4,w_p-5,len-1,len-2,len-3,len-4,len-5,,,,,,,,,,,,
\dtname{Cora},0.8,2.298203593,2.579661017,2.331168831,2.653571429,2.689655172,2.83559322,69.00,18.14,1.10,2.41,43.26,,,75,21,79,39,52,386,164,350,137,130,5.15970516,32.51028807,10.02570694,27.51322751,28.57142857,94.84029484,67.48971193,89.97429306,72.48677249,71.42857143,167,59,154,56,58,0.03325878364,0.1081239041,0.03641456583,0.1142857143,13861,1711,11781,1540,461,185,429,176
\dtname{Cora},0.6,2.006666667,1.9875,1.838974359,2.142857143,2.294117647,2.549019608,61.22,17.51,0.92,2.80,661.07,,,59,9,109,33,39,2,38,416,120,65,81.81818182,74.14965986,7.349665924,24.52830189,37.5,18.18181818,25.85034014,92.65033408,75.47169811,62.5,30,16,195,49,34,0.1402298851,0.3916666667,0.02775574941,0.1301020408,435,120,18915,1176,61,47,525,153
\dtname{Cora},0.4,2,2,1.777777778,1.622222222,2.088888889,2.299115044,46.73,14.68,0.94,2.98,263.66,,,10,10,16,9,16,0,0,0,14,7,100,100,100,53.33333333,69.56521739,0,0,0,46.66666667,30.43478261,5,5,9,9,9,1,1,0.4444444444,0.6388888889,10,10,36,36,10,10,16,23
\dtname{Cora},0.2,2,2,1.777777778,1.32,2.02,2.143243243,42.34,15.48,0.88,2.79,257.24,,,10,10,16,6,20,0,0,0,3,1,100,100,100,86.95652174,95.23809524,0,0,0,13.04347826,4.761904762,5,5,9,5,10,1,1,0.4444444444,0.9,10,10,36,10,10,10,16,9
\dtname{Citeseer},0.8,3.866666667,4,3.99047619,4.118181818,4.2,4.418604651,85.51,13.17,0.51,1.27,18.32,,,4,8,7,21,30,82,100,96,87,78,8.888888889,6.542056075,17.94871795,25.64102564,27.77777778,91.11111111,93.45794393,82.05128205,74.35897436,72.22222222,18,22,21,22,22,0.5620915033,0.4675324675,0.4904761905,0.4675324675,153,231,210,231,86,108,103,108
\dtname{Citeseer},0.6,2.990697674,3.114285714,3.076190476,3.345454545,3.495238095,3.930232558,78.88,15.44,0.52,1.28,17.54,,,35,9,7,22,29,156,94,96,86,74,5.454545455,6.930693069,18.6440678,25.2173913,28.15533981,94.54545455,93.06930693,81.3559322,74.7826087,71.84466019,43,21,21,22,21,0.211517165,0.4904761905,0.4904761905,0.4675324675,903,210,210,231,191,103,103,108
\dtname{Citeseer},0.4,2.5,2.219047619,2.163636364,2.647619048,2.822222222,3.441860465,56.86,14.55,0.56,1.30,38.62,,,15,9,18,24,28,0,94,74,79,57,100,16.07142857,24.48979592,26.1682243,32.94117647,0,83.92857143,75.51020408,73.8317757,67.05882353,6,21,22,21,18,1,0.4904761905,0.3982683983,0.4904761905,15,210,231,210,15,103,92,103
\dtname{Citeseer},0.2,2.5,1.5,1.5,1.892307692,2.5,2.959090909,50.06,15.05,0.68,1.29,66.91,,,15,6,6,18,30,0,0,0,33,0,100,100,100,47.61904762,100,0,0,0,52.38095238,0,6,4,4,13,12,1,1,1,0.6538461538,15,6,6,78,15,6,6,51
\dtname{PGP},0.8,15.4,15.95555556,15.58604651,16.47555556,16.86222222,17.17142857,1909.097234,93.95275521,5.947371006,22.39220095,415.9408011,3,431.7694559,122,158,123,275,362,656,700,684,583,496,15.68123393,18.41491841,15.24163569,32.05128205,42.19114219,84.31876607,81.58508159,84.75836431,67.94871795,57.80885781,42,45,43,45,45,0.9036004646,0.8666666667,0.8936877076,0.8666666667,861,990,903,990,778,858,807,858
\dtname{PGP},0.6,12,12.50864198,12.07162162,13.97333333,14.65777778,15.27692308,1912.170137,98.62417006,6.670719862,20.51639199,520.2544518,9,563.0057421,300,268,631,285,362,0,1242,1926,573,496,100,17.74834437,24.67735628,33.21678322,42.19114219,0,82.25165563,75.32264372,66.78321678,57.80885781,25,81,148,45,45,1,0.4660493827,0.2350615922,0.8666666667,300,3240,10878,990,300,1510,2557,858
\dtname{PGP},0.4,11,10.5,10.5,11.44186047,12.55609756,13.38444444,1864.378516,98.76291513,6.419204235,20.33211207,564.8110292,9,638.7495,253,231,231,282,360,0,0,0,525,387,100,100,100,34.94423792,48.19277108,0,0,0,65.05576208,51.80722892,23,22,22,43,41,1,1,1,0.8936877076,253,231,231,903,253,231,231,807
\dtname{PGP},0.2,11,10.5,10.5,10.46,12,12.11877934,1460.087447,100.2146509,6.280010939,27.82163191,543.0691273,,,253,231,231,286,300,0,0,0,139,0,100,100,100,67.29411765,100,0,0,0,32.70588235,0,23,22,22,30,41,1,1,1,0.9770114943,253,231,231,435,253,231,231,425
\dtname{Email-EU},0.8,22.11928251,22.17077626,22.1719457,22.44464286,,24.81026786,149.5216069,52.49702692,22.21355796,217.8660929,,18,,75,129,132,438,,6072,5908,5960,5737,,1.220107369,2.136822925,2.1667761,7.093117409,,98.77989263,97.86317707,97.8332239,92.90688259,,223,219,221,224,,0.2483335353,0.2529010096,0.2505964624,0.2472373479,24753,23871,24310,24976,6147,6037,6092,6175
\dtname{Email-EU},0.6,16.67733333,16.77534247,16.7635514,17.29910714,,22.05357143,153.203248,54.2583468,21.12622499,266.679599,,,,78,129,123,425,,6124,5908,5774,5750,,1.25765882,2.136822925,2.085806342,6.882591093,,98.74234118,97.86317707,97.91419366,93.11740891,,225,219,214,224,,0.2461111111,0.2529010096,0.2587424861,0.2472373479,25200,23871,22791,24976,6202,6037,5897,6175
\dtname{Email-EU},0.4,11.24114833,11.40275229,11.37578475,12.19647577,,19.29911308,145.7109149,55.00026393,21.76248479,316.749769,,,,83,141,140,445,,5666,5862,5992,5809,,1.443729344,2.348825587,2.283105023,7.115446114,,98.55627066,97.65117441,97.71689498,92.88455389,,209,218,223,227,,0.2644920869,0.2537944447,0.2477275482,0.2438111575,21736,23653,24753,25651,5749,6003,6132,6254
\dtname{Email-EU},0.2,8,6.017605634,5.973818182,7.16069869,,16.54746137,141.1825411,57.63206387,23.54237008,297.9603889,,,,136,233,212,474,,0,7380,7154,5829,,100,3.060554315,2.878088515,7.520228463,,0,96.93944569,97.12191149,92.47977154,,17,284,275,229,,1,0.189444085,0.1955142668,0.2414387497,136,40186,37675,26106,136,7613,7366,6303
\dtname{Facebook},0.8,62.02288557,62.26169154,63.33034826,61.48457711,,69.05820896,329.7502499,82.64220071,37.30823874,447.142369,,39,298.0458908,641,881,955,1955,,14782,14542,14468,13468,,4.156130455,5.712247941,6.192050833,12.6758737,,95.84386955,94.28775206,93.80794917,87.3241263,,201,201,201,201,,0.7673134328,0.7673134328,0.7673134328,0.7673134328,20100,20100,20100,20100,15423,15423,15423,15423
\dtname{Facebook},0.6,47.31442786,47.7920398,47.93930348,49.84,,61.38759305,339.554177,83.73177385,36.04940009,394.9768939,,23,328.1041412,641,881,955,1916,,14782,14542,14468,13420,,4.156130455,5.712247941,6.192050833,12.49347939,,95.84386955,94.28775206,93.80794917,87.50652061,,201,201,201,200,,0.7673134328,0.7673134328,0.7673134328,0.7706532663,20100,20100,20100,19900,15423,15423,15423,15336
\dtname{Facebook},0.4,33.5,33.54141414,33.38383838,36.30456853,,53.7191067,332.7294862,81.11214304,35.21406007,570.4061339,,103,344,2278,950,898,1914,,0,14228,14280,13095,,100,6.259059165,5.916458031,12.75234859,,0,93.74094084,94.08354197,87.24765141,,68,198,198,197,,1,0.7782392452,0.7782392452,0.7774267067,2278,19503,19503,19306,2278,15178,15178,15009
\dtname{Facebook},0.2,33,19.2688172,19.36344086,23.178125,,46.16558603,322.8660398,82.29289794,34.20891786,567.2840357,,146,413,2211,954,976,1947,,0,13150,13128,12516,,100,6.764038571,6.920022689,13.46193736,,0,93.23596143,93.07997731,86.53806264,,67,186,186,192,,1,0.8197616972,0.8197616972,0.788776178,2211,17205,17205,18336,2211,14104,14104,14463
\dtname{LastFM},0.8,11.94098361,11.97460317,12,12.27868852,,13.3168,1494.445321,93.83240294,11.99137712,61.4496069,,9,,34,44,52,137,,868,888,880,765,,3.76940133,4.721030043,5.579399142,15.18847007,,96.23059867,95.27896996,94.42060086,84.81152993,,61,63,63,61,,0.4928961749,0.4772145417,0.4772145417,0.4928961749,1830,1953,1953,1830,902,932,932,902
\dtname{LastFM},0.6,8.976470588,9.155555556,9.190322581,9.672131148,,11.85079365,1485.248641,93.79147816,12.09412718,58.4178648,,,,39,44,49,122,,698,888,868,780,,5.291723202,4.721030043,5.34351145,13.52549889,,94.7082768,95.27896996,94.65648855,86.47450111,,51,63,62,61,,0.5780392157,0.4772145417,0.4849286092,0.4928961749,1275,1953,1891,1830,737,932,917,902
\dtname{LastFM},0.4,6.5,6.46557377,6.426229508,7.09122807,,10.47355372,1390.739332,92.27028298,11.37975097,63.34747696,,14,,91,56,52,119,,0,846,850,713,,100,6.208425721,5.764966741,14.30288462,,0,93.79157428,94.23503326,85.69711538,,14,61,61,57,,1,0.4928961749,0.4928961749,0.5213032581,91,1830,1830,1596,91,902,902,832
\dtname{LastFM},0.2,6.5,3.464516129,3.518644068,4.711111111,,9.347457627,1048.718744,92.60466194,11.79724884,61.85487008,,,,91,40,42,124,,0,874,828,652,,100,4.376367615,4.827586207,15.97938144,,0,95.62363239,95.17241379,84.02061856,,14,62,59,54,,1,0.483342147,0.5084745763,0.5422781272,91,1891,1711,1431,91,914,870,776

==> real.csv <==
name,n,m,lam,isgrdy,score,len,s,w,s_p,w_p,t
\dtname{Karate},34,78,0.5,y,2.055555556,9,16,5,76.19047619,23.80952381,0.1213667393
\dtname{Karate},34,78,0.5,n,2,5,10,0,100,0,0.1172711849
\dtname{Karate},34,78,0.6,y,2.14,10,117,264,30.70866142,69.29133858,0.1338639259
\dtname{Karate},34,78,0.6,n,2,5,10,0,100,0,0.05121302605
\dtname{Karate},34,78,0.9,y,2.43125,16,20,21,48.7804878,51.2195122,0.1589848995
\dtname{Karate},34,78,0.9,n,2.422222222,18,13,34,27.65957447,72.34042553,0.06229186058
\dtname{Lesmis},77,254,0.5,y,4.5,10,45,0,100,0,1.517266035
\dtname{Lesmis},77,254,0.5,n,4.5,10,45,0,100,0,0.358382225
\dtname{Lesmis},77,254,0.6,y,4.633333333,12,46,16,74.19354839,25.80645161,1.529189825
\dtname{Lesmis},77,254,0.6,n,4.5,10,45,0,100,0,0.4170031548
\dtname{Lesmis},77,254,0.9,y,5.033333333,12,46,16,74.19354839,25.80645161,1.542590141
\dtname{Lesmis},77,254,0.9,n,4.923809524,21,44,66,40,60,0.3949432373

==> real_lam.csv <==
x,y1,y2,y3,y4,p1,p2,p3,p4
1,14.78688525,14.79365079,14.78688525,14.79365079,0.4928961749,0.4772145417,0.4928961749,0.4772145417
0.8,11.94098361,11.97460317,12,12.27868852,0.4928961749,0.4772145417,0.4772145417,0.4928961749
0.6,8.976470588,9.155555556,9.190322581,9.672131148,0.5780392157,0.4772145417,0.4849286092,0.4928961749
0.4,6.5,6.46557377,6.426229508,7.09122807,1,0.4928961749,0.4928961749,0.5213032581
0.2,6.5,3.464516129,3.518644068,4.711111111,1,0.483342147,0.5084745763,0.5422781272
0.1,6.5,2,2,3.621153846,1,1,1,0.5580693816

==> real_lam_fb.csv <==
x,y1,y2,y3,y4,p1,p2,p3,p4
1,76.73134328,76.73134328,76.73134328,76.73134328,0.7673134328,0.7673134328,0.7673134328,0.7673134328
0.8,22.11928251,22.17077626,22.1719457,61.48457711,0.7673134328,0.7673134328,0.7673134328,0.7673134328
0.6,16.67733333,16.77534247,16.7635514,49.84,0.7673134328,0.7673134328,0.7673134328,0.7706532663
0.4,11.24114833,11.40275229,11.37578475,36.30456853,1,0.7782392452,0.7782392452,0.7774267067
0.2,8,6.017605634,5.973818182,23.178125,1,0.8197616972,0.8197616972,0.788776178
0,6.5,3.363636364,3,10.21538462,1,0.9994155465,0.9994155465,0.7843510441

==> syn-data.csv <==
name,n_d,n_s,m,clq,spars_pro,cross_pro,noise_pro,true_den,n_w,m_w,file
\dtname{Synthetic},30,200,5197,38,0.3,0.1,0.05,18.5,5197,179100,synthetic-3

==> syn-results.csv <==
name,lam,score-1,score-2,score-3,score-4,len-1,len-2,len-3,len-4,s1,s2,s3,s4,w1,w2,w3,w4,s_p-1,s_p-2,s_p-3,s_p-4,w_p-1,w_p-2,w_p-3,w_p-4,t-1,t-2,t-3,t-4
\dtname{Synthetic},0.8,21.271,21.279,21.279,21.682,200,200,200,200,483,491,491,894,4714,4706,4706,4303,9.29382336,9.447758322,9.447758322,17.20223206,99.80323427,99.79964239,99.79964239,99.60181882,7,12,7,29.6
\dtname{Synthetic},0.6,18.5,16.573,16.573,17.365,38,200,200,200,703,491,491,887,0,4706,4706,4310,100,9.447758322,9.447758322,17.06753896,0,99.79964239,99.79964239,99.60556338,7,11,6,36.9
\dtname{Synthetic},0.4,18.5,18.5,18.5,18.5,38,38,38,38,703,703,703,703,0,0,0,0,100,100,100,100,0,0,0,0,8,9,5,17.0
\dtname{Synthetic},0.2,18.5,18.5,18.5,18.5,38,38,38,38,703,703,703,703,0,0,0,0,100,100,100,100,0,0,0,0,8,7,7,12.9

==> syn_lam.csv <==
x,y1,y2,y3,y4,p1,p2,p3,p4
0,18.5,18.5,18.5,18.5,100,100,100,100
0.1,18.5,18.5,18.5,18.5,100,100,100,100
0.2,18.5,18.5,18.5,18.5,100,100,100,100
0.3,18.5,18.5,18.5,18.5,100,100,100,100
0.4,18.5,18.5,18.5,18.5,100,100,100,100
0.5,18.5,18.5,18.5,15.2125,100,100,100,17.08678084
0.6,18.5,16.573,16.573,17.365,100,9.447758322,9.447758322,17.06753896
0.7,18.914,18.926,18.926,19.523,9.29382336,9.447758322,9.447758322,17.10602271
0.8,21.271,21.279,21.279,21.682,9.29382336,9.447758322,9.447758322,17.20223206
0.9,23.628,23.632,23.632,23.834,9.29382336,9.447758322,9.447758322,17.22147393
1,25.985,25.985,25.985,25.985,9.29382336,9.447758322,9.447758322,12.33403887

==> time.csv <==
x,x1,y1,y2,y3,y4,lp-solving
10000,39971,172.635798,58.16796422,2.294156075,69.03081393,46.55582285
30000,359339,366.3397841,129.087501,18.37489295,1483.478392,895.6462831
50000,994464,809.6959801,215.268671,53.27336025,,4846.200596
70000,1947766,1400.000928,290.8093247,90.93944001,,
90000,3215624,2341.108993,423.380796,155.0084317,,
110000,4793861,3757.174671,509.11397,247.8546941,,
